Mapping the distribution of OB stars and associations in Auriga

OB associations are important probes of recent star formation and Galactic structure. In this study, we focus on the Auriga constellation, an important region of star formation due to its numerous young stars, star-forming regions and open clusters. We show using \textit{Gaia} data that its two previously documented OB associations, Aur OB1 and OB2, are too extended in proper motion and distance to be genuine associations, encouraging us to revisit the census of OB associations in Auriga with modern techniques. We identify 5617 candidate OB stars across the region using photometry, astrometry and our SED fitting code, grouping these into 5 high-confidence OB associations using HDBSCAN. Three of these are replacements to the historical pair of associations - Aur OB2 is divided between a foreground and a background association - while the other two associations are completely new. We connect these OB associations to the surrounding open clusters and star-forming regions, analyse them physically and kinematically, constraining their ages through a combination of 3D kinematic traceback, the position of their members in the HR diagram and their connection to clusters of known age. Four of these OB associations are expanding, with kinematic ages up to a few tens of Myr. Finally, we identify an age gradient in the region spanning several associations that coincides with the motion of the Perseus spiral arm over the last $\sim$20 Myr across the field of view.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
